DGSAN: Discrete Generative Self-Adversarial Network

Although GAN-based methods have received many achievements in the last few years, they have not been entirelysuccessful in generating discrete data. The most crucial challenge of these methods is the difficulty of passing the gradientfrom the discriminator to the generator when the generator outputs are discrete. Despite the fact that several attemptshave been made to alleviate this problem, none of the existing GAN-based methods have improved the performance oftext generation compared with the maximum likelihood approach in terms of both the quality and the diversity. In thispaper, we proposed a new framework for generating discrete data by an adversarial approach in which there is no need topass the gradient to the generator. The proposed method has an iterative manner in which each new generator is definedbased on the last discriminator. It leverages the discreteness of data and the last discriminator to model the real datadistribution implicitly. Moreover, the method is supported with theoretical guarantees, and experimental results generallyshow the superiority of the proposed DGSAN method compared to the other popular or recent methods in generatingdiscrete sequential data.

==> loss/amazon_app_book.csv <==
Wall time,Step,Value
1595074887.4091785,0,0.4631759822368622
1595075419.1455042,10,0.23916268348693848
1595075966.5871255,20,0.2196783572435379
1595078460.4127395,30,0.20288436114788055
1595079052.7620528,40,0.19462350010871887
1595079631.4250128,50,0.19483765959739685
1595080080.1124654,60,0.18695080280303955
1595080619.5983868,70,0.1837809681892395
1595081189.3595603,80,1.3048319816589355
1595081772.4549403,90,1.264548420906067
1595083938.6754978,100,1.2553266286849976
1595084306.7363818,110,1.2434914112091064
1595084674.1501117,120,1.2356348037719727
1595085041.6939807,130,1.2299822568893433
1595085408.0702798,140,1.2225450277328491
1595085778.6645143,150,1.224053978919983
1595086155.904512,160,1.3774933815002441
1595086536.2217846,170,1.3743034601211548
1595086915.6995916,180,1.3697569370269775
1595087308.2799706,190,1.2014296054840088
1595087700.1646905,200,1.1893216371536255
1595088092.128346,210,1.1782253980636597
1595088485.329964,220,1.1736383438110352
1595088881.1247516,230,1.1679335832595825
1595089274.4927878,240,1.1605112552642822
1595089640.5983887,250,1.1478947401046753
1595090006.0105362,260,1.157450795173645
1595090395.9528801,270,1.1496585607528687
1595090757.481422,280,1.143164873123169
1595091119.4647179,290,1.3366776704788208
1595091481.299056,300,1.3331325054168701
1595091842.4746807,310,1.3789430856704712
1595092232.1605337,320,1.3617467880249023
1595092615.264689,330,1.357158899307251
1595092971.1711893,340,1.388493299484253
1595093373.0970013,350,1.3793258666992188
1595093745.7213814,360,1.374776840209961
1595094107.7542741,370,1.3917428255081177
1595094464.4947586,380,1.3885291814804077
1595094865.6332498,390,1.3833621740341187
1595095237.5877426,400,1.3684271574020386
1595095607.0546575,410,1.3573650121688843
1595095977.9956412,420,1.3500012159347534
1595096347.9750881,430,1.3465430736541748
1595096719.3069437,440,1.3830170631408691
1595097088.6362271,450,1.3736014366149902
1595097459.9810183,460,1.368006944656372
1595097830.2150946,470,1.3891057968139648
1595098200.9198432,480,1.3815999031066895
1595098571.7941594,490,1.3776990175247192
1595098942.676152,500,1.3893786668777466
1595099313.3135986,510,1.3831233978271484
1595099683.8939078,520,1.3890231847763062
1595100057.9172432,530,1.3789552450180054
1595100437.4306543,540,1.3753658533096313
1595100817.4112601,550,1.3853943347930908
1595101197.0574589,560,1.3819485902786255
1595101575.774416,570,1.3874762058258057
1595101954.9548612,580,1.3888128995895386
1595102334.627725,590,1.389297366142273
1595102717.183055,600,1.3866853713989258
1595103105.4121594,610,1.3888652324676514
1595103493.8435533,620,1.3906731605529785
1595103882.9387298,630,1.3898119926452637
1595104270.3501332,640,1.3896441459655762
1595104658.4361036,650,1.3914134502410889
1595105053.4933062,660,1.3857911825180054
1595105450.6872795,670,1.3880774974822998
1595105847.9182181,680,1.3892543315887451
1595106245.4714618,690,1.387813687324524
1595106643.0649765,700,1.3874485492706299
1595107043.6714942,710,1.3868825435638428
1595107449.6354454,720,1.3879806995391846
1595107855.9304874,730,1.3881739377975464
1595108261.8462555,740,1.3882482051849365
1595108668.5629406,750,1.3867884874343872
1595109075.0158284,760,1.3876316547393799
1595109488.6113038,770,1.3866515159606934
1595109903.2569387,780,1.3873027563095093
1595110318.1534564,790,1.3882701396942139
1595110732.6878924,800,1.3884239196777344
1595111147.7098863,810,1.3899377584457397
1595111565.8091028,820,1.3872894048690796
1595111988.5646164,830,1.3884410858154297
1595112412.153643,840,1.3885297775268555
1595112836.272894,850,1.3885822296142578
1595113259.7127018,860,1.3863322734832764
1595113682.9539871,870,1.387564778327942
1595114114.226492,880,1.3866194486618042
1595114546.4257486,890,1.3876703977584839
1595114979.1040924,900,1.388633131980896
1595115411.8923552,910,1.3891016244888306
1595115845.3686895,920,1.3889635801315308
1595116280.4796627,930,1.3894187211990356
1595116722.6753016,940,1.3899970054626465
1595117164.4646301,950,1.3902902603149414
1595117605.7317955,960,1.3898757696151733
1595118047.2598157,970,1.3875442743301392
1595118489.5014005,980,1.3878583908081055
1595118939.9112067,990,1.3877906799316406


==> loss/coco.csv <==
Wall time,Step,Value
1595163706.5751245,0,1.0648187398910522
1595163733.8926675,10,0.25508084893226624
1595163764.9802513,20,0.24099448323249817
1595163790.9960566,30,0.18421880900859833
1595163819.4537513,40,0.19051896035671234
1595163847.7210662,50,0.18161652982234955
1595163874.2479682,60,0.1780155897140503
1595163902.4465387,70,0.1271267682313919
1595163927.552859,80,0.13691213726997375
1595163948.4356987,90,0.14027103781700134
1595163967.8595295,100,1.2993959188461304
1595163987.0362782,110,1.2293496131896973
1595164006.2180583,120,1.193048357963562
1595164024.5662906,130,1.1967765092849731
1595164043.075864,140,1.1924550533294678
1595164061.6020794,150,1.179618000984192
1595164080.4050584,160,1.1567167043685913
1595164099.1515117,170,1.2041245698928833
1595164117.7393122,180,1.1011826992034912
1595164136.369771,190,1.1147278547286987
1595164154.857319,200,1.3744148015975952
1595164173.5438564,210,1.342491626739502
1595164192.5026848,220,1.3480658531188965
1595164211.1701708,230,1.333013653755188
1595164229.8166914,240,1.323979377746582
1595164248.1854372,250,1.324641466140747
1595164266.784796,260,1.321502685546875
1595164285.1205356,270,1.2976043224334717
1595164303.6989226,280,1.3061317205429077
1595164322.178506,290,1.2911776304244995
1595164340.814009,300,1.3266488313674927
1595164359.999402,310,1.137149691581726
1595164379.1518176,320,1.1829149723052979
1595164398.4281828,330,1.0926278829574585
1595164417.6307924,340,1.103249430656433
1595164436.9039695,350,1.092111349105835
1595164456.3725336,360,1.088545560836792
1595164475.5503187,370,1.0766881704330444
1595164494.9919128,380,1.0861526727676392
1595164514.3654761,390,1.063280463218689
1595164533.7297652,400,1.3762410879135132
1595164553.1204696,410,1.3414905071258545
1595164572.5420074,420,1.316304087638855
1595164591.7683072,430,1.2880463600158691
1595164611.397376,440,1.272225022315979
1595164630.721184,450,1.2556169033050537
1595164650.0046008,460,1.263835072517395
1595164669.461847,470,1.2321555614471436
1595164688.9633849,480,1.237568736076355
1595164708.50809,490,1.2158578634262085
1595164727.8703995,500,1.381900668144226
1595164747.3882575,510,1.377537727355957
1595164766.6890683,520,1.3486511707305908
1595164785.7500505,530,1.338830590248108
1595164805.181388,540,1.321555256843567
1595164824.5295808,550,1.335142970085144
1595164843.899597,560,1.3035029172897339
1595164863.1915839,570,1.3047027587890625
1595164882.5019212,580,1.2872698307037354
1595164901.9667926,590,1.279326319694519
1595164921.2964056,600,1.388156533241272
1595164940.4560478,610,1.3889563083648682
1595164960.0080237,620,1.3722928762435913
1595164979.2731562,630,1.3618615865707397
1595164998.6192002,640,1.3592932224273682
1595165017.9177525,650,1.3561477661132812
1595165037.4334323,660,1.3352298736572266
1595165056.852626,670,1.341660737991333
1595165076.299478,680,1.3327597379684448
1595165095.6946843,690,1.3229049444198608
1595165114.9357917,700,1.3900688886642456
1595165134.3072455,710,1.3877673149108887
1595165153.5340006,720,1.3797119855880737
1595165172.8342798,730,1.3715137243270874
1595165191.9485488,740,1.3670629262924194
1595165211.2745078,750,1.3581123352050781
1595165230.713329,760,1.3561162948608398
1595165250.0268333,770,1.3602279424667358
1595165269.1860087,780,1.3527705669403076
1595165288.4076526,790,1.3380088806152344
1595165307.9693978,800,1.3873002529144287
1595165328.0639231,810,1.3810606002807617
1595165347.9986317,820,1.35859215259552
1595165367.8925512,830,1.3407069444656372
1595165387.795057,840,1.3366031646728516
1595165407.780319,850,1.318025827407837
1595165427.6067586,860,1.3100521564483643
1595165447.3393748,870,1.3238567113876343
1595165467.1649501,880,1.3164063692092896
1595165487.1241977,890,1.2788305282592773
1595165507.3085644,900,1.389366865158081
1595165527.2526152,910,1.3836688995361328
1595165547.1860623,920,1.3695003986358643
1595165567.2703614,930,1.3646000623703003
1595165587.27326,940,1.3634380102157593
1595165607.2278228,950,1.3515045642852783
1595165627.2194726,960,1.3484759330749512
1595165647.2088544,970,1.340224266052246
1595165666.2694325,980,1.3353115320205688
1595165684.858162,990,1.3414205312728882


==> loss/yelp_restaurant.csv <==
Wall time,Step,Value
1595134093.754327,0,0.6826854944229126
1595134193.5498402,10,0.25161832571029663
1595134278.722943,20,0.21782186627388
1595134347.3779066,30,0.1896430104970932
1595134416.2890217,40,0.18211069703102112
1595134484.9974835,50,0.17307671904563904
1595134553.5741842,60,0.16024741530418396
1595134622.5441768,70,0.1571952849626541
1595134691.2694638,80,0.13503210246562958
1595134760.0483243,90,0.14007054269313812
1595134828.9999695,100,1.3423643112182617
1595134897.9977772,110,1.2925095558166504
1595134966.9110086,120,1.262918472290039
1595135035.9449427,130,1.2563488483428955
1595135104.5144567,140,1.2418304681777954
1595135173.502307,150,1.2329329252243042
1595135242.5395765,160,1.2327759265899658
1595135311.1440353,170,1.232297658920288
1595135380.0127518,180,1.202939748764038
1595135448.7703433,190,1.20259428024292
1595135517.8962693,200,1.385171890258789
1595135586.8060443,210,1.3702257871627808
1595135655.2965417,220,1.3665035963058472
1595135723.3171256,230,1.3570499420166016
1595135791.999225,240,1.3498867750167847
1595135860.5254095,250,1.348264455795288
1595135929.3861942,260,1.3402665853500366
1595135997.9850712,270,1.3387748003005981
1595136070.1025314,280,1.2456294298171997
1595136142.2648678,290,1.2201822996139526
1595136214.3375738,300,1.1881192922592163
1595136286.5277517,310,1.1886672973632812
1595136358.964163,320,1.1584904193878174
1595136430.876884,330,1.1287171840667725
1595136503.6204624,340,1.139278531074524
1595136576.2493823,350,1.1203632354736328
1595136648.8144743,360,1.115896463394165
1595136721.292596,370,1.1186524629592896
1595136794.2450843,380,1.3664761781692505
1595136867.055511,390,1.3427791595458984
1595136939.3685942,400,1.3207449913024902
1595137011.9429626,410,1.319055199623108
1595137083.9850187,420,1.299028754234314
1595137157.1174238,430,1.2923280000686646
1595137229.5089064,440,1.2862797975540161
1595137302.9494965,450,1.277782917022705
1595137376.2575457,460,1.2653870582580566
1595137449.7931528,470,1.2688597440719604
1595137522.8456163,480,1.3868170976638794
1595137593.7166724,490,1.3782281875610352
1595137664.852465,500,1.3682525157928467
1595137737.626445,510,1.3624110221862793
1595137810.7906907,520,1.3514853715896606
1595137882.8372889,530,1.3441672325134277
1595137956.1729593,540,1.3378270864486694
1595138028.725801,550,1.3328828811645508
1595138101.2868543,560,1.3281981945037842
1595138173.7743797,570,1.3215441703796387
1595138245.9371874,580,1.3977943658828735
1595138318.1193123,590,1.3848223686218262
1595138390.365748,600,1.3841441869735718
1595138463.5099149,610,1.375495195388794
1595138535.9297185,620,1.3716849088668823
1595138608.5455525,630,1.3666892051696777
1595138680.7197905,640,1.365160584449768
1595138753.7191656,650,1.4002230167388916
1595138825.5470467,660,1.3949347734451294
1595138897.7272856,670,1.3940061330795288
1595138972.029355,680,1.3839855194091797
1595139046.9758246,690,1.3631094694137573
1595139121.8690302,700,1.348970651626587
1595139197.3015866,710,1.337726354598999
1595139272.0656009,720,1.3275229930877686
1595139347.673433,730,1.3188364505767822
1595139422.712547,740,1.307171106338501
1595139498.0140097,750,1.30673348903656
1595139572.6026828,760,1.2937111854553223
1595139648.4005966,770,1.2811386585235596
1595139723.7764359,780,1.4045624732971191
1595139799.5997105,790,1.3781672716140747
1595139875.377342,800,1.3653209209442139
1595139950.6544142,810,1.3577353954315186
1595140025.5603616,820,1.347166895866394
1595140100.8464775,830,1.3389756679534912
1595140175.8339748,840,1.3341810703277588
1595140251.508966,850,1.322548270225525
1595140327.0806007,860,1.3273587226867676
1595140402.9889836,870,1.3198162317276
1595140478.7335403,880,1.4048489332199097
1595140554.7270987,890,1.3943628072738647
1595140630.0986075,900,1.387168288230896
1595140705.120774,910,1.3826733827590942
1595140780.4863966,920,1.4081007242202759
1595140855.966861,930,1.3895528316497803
1595140931.5296404,940,1.378731608390808
1595141006.897401,950,1.375746726989746
1595141082.417507,960,1.3685230016708374
1595141157.7374814,970,1.3662177324295044
1595141233.5095582,980,1.3572343587875366
1595141308.8913856,990,1.3536348342895508

